Summarization and Visualization of Large Volumes of Broadcast Video Data

Over the past few years, there has been an astounding growth in the number of news channels as well as the amount of broadcast news video data. As a result, it is imperative that automated methods need to be developed in order to effectively summarize and store this voluminous data. Format detection of news videos plays an important role in news video analysis. Our problem involves building a robust and versatile news format detector, which identifies the different band elements in a news frame. Probabilistic progressive Hough transform has been used for the detection of band edges. The detected bands are classified as natural images, computer generated graphics (non-text) and text bands. A contrast based text detector has been used to identify the text regions from news frames. Two classifers have been trained and evaluated for the labeling of the detected bands as natural or artificial - Support Vector Machine (SVM) Classifer with RBF kernel, and Extreme Learning Machine (ELM) classifier. The classifiers have been trained on a dataset of 6000 images (3000 images of each class). The ELM classifier reports a balanced accuracy of 77.38%, while the SVM classifier outperforms it with a balanced accuracy of 96.5% using 10-fold cross-validation. The detected bands which have been fragmented due to the presence of gradients in the image have been merged using a three-tier hierarchical reasoning model. The bands were detected with a Jaccard Index of 0.8138, when compared to manually marked ground truth data. We have also presented an extensive literature review of previous work done towards news videos format detection, element band classification, and associative reasoning.

==> KA_figs/biblio_updated.txt <==
@incollection{

reasoning,
year={1997},
isbn={978-3-540-63493-5},
booktitle={KI-97: Advances in Artificial Intelligence},
volume={1303},
series={Lecture Notes in Computer Science},
editor={Brewka, Gerhard and Habel, Christopher and Nebel, Bernhard},
doi={10.1007/3540634932_1},
title={Qualitative spatial representation and reasoning techniques},
url={http://dx.doi.org/10.1007/3540634932_1},
publisher={Springer Berlin Heidelberg},
author={Cohn, A.G.},
pages={1-30},
language={English}

}


@ARTICLE{rcc,
    author = {Peter Jonsson and Thomas Drakengren},
    title = {A Complete Classification of Tractability in RCC-5},
    journal = {Journal of Artificial Intelligence Research},
    year = {1997},
    volume = {6}
}


==> KA_figs/crossValidationResult_Cat_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.947883,0.970000,0.958814,0.969283,0.946667,0.957841,0.957841
Size-20,0.939935,0.965000,0.952303,0.964041,0.938333,0.951014,0.951014
Size-30,0.950549,0.961111,0.955801,0.960674,0.950000,0.955307,0.955307
Size-40,0.944715,0.968333,0.956379,0.967521,0.943333,0.955274,0.955274
Size-50,0.956266,0.976667,0.966359,0.976158,0.955333,0.965633,0.965633
Size-60,0.962983,0.968333,0.965651,0.968156,0.962778,0.965460,0.965460
Size-70,0.961448,0.973810,0.967589,0.973468,0.960952,0.967170,0.967170
Size-80,0.960672,0.977083,0.968808,0.976685,0.960000,0.968271,0.968271
Size-90,0.961749,0.977778,0.969697,0.977401,0.961111,0.969188,0.969188


==> KA_figs/crossValidationResult_F10_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.924590,0.940000,0.932231,0.938983,0.923333,0.931092,0.931092
Size-20,0.923841,0.930000,0.926910,0.929530,0.923333,0.926421,0.926421
Size-30,0.925357,0.936667,0.930977,0.935883,0.924444,0.930129,0.930129
Size-40,0.936614,0.935833,0.936223,0.935887,0.936667,0.936277,0.936277
Size-50,0.935228,0.943333,0.939263,0.942838,0.934667,0.938735,0.938735
Size-60,0.947221,0.937222,0.942195,0.937878,0.947778,0.942802,0.942802
Size-70,0.951231,0.938095,0.944618,0.938938,0.951905,0.945377,0.945377
Size-80,0.945364,0.951667,0.948505,0.951342,0.945000,0.948161,0.948161
Size-90,0.939172,0.949259,0.944189,0.948708,0.938519,0.943586,0.943586


==> KA_figs/crossValidationResult_F11_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.776730,0.823333,0.799353,0.812057,0.763333,0.786942,0.786942
Size-20,0.778351,0.755000,0.766497,0.762136,0.785000,0.773399,0.773399
Size-30,0.804270,0.753333,0.777969,0.768025,0.816667,0.791599,0.791599
Size-40,0.783179,0.845833,0.813301,0.832428,0.765833,0.797743,0.797743
Size-50,0.791162,0.871333,0.829315,0.856825,0.770000,0.811096,0.811096
Size-60,0.799791,0.850000,0.824131,0.839953,0.787222,0.812733,0.812733
Size-70,0.795775,0.860952,0.827081,0.848548,0.779048,0.812314,0.812314
Size-80,0.803883,0.845417,0.824127,0.836995,0.793750,0.814799,0.814799
Size-90,0.802508,0.853333,0.827141,0.843416,0.790000,0.815835,0.815835


==> KA_figs/crossValidationResult_F1_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.675070,0.803333,0.733638,0.757202,0.613333,0.677716,0.677716
Size-20,0.699413,0.795000,0.744150,0.762548,0.658333,0.706619,0.706619
Size-30,0.690406,0.775556,0.730508,0.743980,0.652222,0.695086,0.695086
Size-40,0.691187,0.830000,0.754260,0.787278,0.629167,0.699398,0.699398
Size-50,0.689655,0.813333,0.746406,0.772543,0.634000,0.696448,0.696448
Size-60,0.697554,0.823889,0.755476,0.784939,0.642778,0.706781,0.706781
Size-70,0.693516,0.820000,0.751473,0.779849,0.637619,0.701598,0.701598
Size-80,0.693182,0.813333,0.748466,0.774194,0.640000,0.700730,0.700730
Size-90,0.689176,0.808889,0.744249,0.768714,0.635185,0.695599,0.695599


==> KA_figs/crossValidationResult_F2_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.693277,0.550000,0.613383,0.627072,0.756667,0.685801,0.685801
Size-20,0.684008,0.591667,0.634495,0.640235,0.726667,0.680718,0.680718
Size-30,0.694323,0.530000,0.601134,0.619946,0.766667,0.685544,0.685544
Size-40,0.699050,0.551667,0.616674,0.629732,0.762500,0.689785,0.689785
Size-50,0.679583,0.608000,0.641802,0.645356,0.713333,0.677644,0.677644
Size-60,0.672072,0.621667,0.645887,0.648062,0.696667,0.671486,0.671486
Size-70,0.684645,0.592381,0.635180,0.640789,0.727143,0.681240,0.681240
Size-80,0.694094,0.572917,0.627711,0.636396,0.747500,0.687488,0.687488
Size-90,0.696751,0.571852,0.628153,0.636935,0.751111,0.689327,0.689327


==> KA_figs/crossValidationResult_F3_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.747875,0.880000,0.808576,0.854251,0.703333,0.771481,0.771481
Size-20,0.760902,0.843333,0.800000,0.824299,0.735000,0.777093,0.777093
Size-30,0.749000,0.832222,0.788421,0.811250,0.721111,0.763529,0.763529
Size-40,0.753547,0.840833,0.794801,0.819981,0.725000,0.769571,0.769571
Size-50,0.745882,0.845333,0.792500,0.821538,0.712000,0.762857,0.762857
Size-60,0.747924,0.850556,0.795945,0.826787,0.713333,0.765881,0.765881
Size-70,0.757228,0.848095,0.800090,0.827381,0.728095,0.774569,0.774569
Size-80,0.743096,0.852083,0.793866,0.826660,0.705417,0.761241,0.761241
Size-90,0.746502,0.849630,0.794734,0.825526,0.711481,0.764273,0.764273


==> KA_figs/crossValidationResult_F4_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.552239,0.863333,0.673602,0.687023,0.300000,0.417633,0.417633
Size-20,0.572717,0.846667,0.683255,0.706070,0.368333,0.484118,0.484118
Size-30,0.556989,0.863333,0.677124,0.696296,0.313333,0.432184,0.432184
Size-40,0.579213,0.859167,0.691946,0.727419,0.375833,0.495604,0.495604
Size-50,0.562830,0.854000,0.678496,0.697514,0.336667,0.454137,0.454137
Size-60,0.560878,0.852222,0.676516,0.692486,0.332778,0.449531,0.449531
Size-70,0.574157,0.859048,0.688287,0.720227,0.362857,0.482584,0.482584
Size-80,0.568365,0.850417,0.681355,0.703060,0.354167,0.471045,0.471045
Size-90,0.565377,0.855185,0.680719,0.702888,0.342593,0.460657,0.460657


==> KA_figs/crossValidationResult_F5_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.776371,0.613333,0.685289,0.680441,0.823333,0.745098,0.745098
Size-20,0.758350,0.643333,0.696123,0.690304,0.795000,0.738962,0.738962
Size-30,0.728380,0.664444,0.694945,0.691522,0.752222,0.720596,0.720596
Size-40,0.754006,0.666667,0.707651,0.701270,0.782500,0.739661,0.739661
Size-50,0.764159,0.602667,0.673873,0.671987,0.814000,0.736207,0.736207
Size-60,0.743995,0.653889,0.696038,0.691278,0.775000,0.730749,0.730749
Size-70,0.728715,0.656190,0.690554,0.687311,0.755714,0.719891,0.719891
Size-80,0.744338,0.616250,0.674265,0.672592,0.788333,0.725878,0.725878
Size-90,0.739313,0.653333,0.693669,0.689449,0.769630,0.727336,0.727336


==> KA_figs/crossValidationResult_F6_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.799410,0.903333,0.848200,0.888889,0.773333,0.827094,0.827094
Size-20,0.781065,0.880000,0.827586,0.862595,0.753333,0.804270,0.804270
Size-30,0.788889,0.867778,0.826455,0.853086,0.767778,0.808187,0.808187
Size-40,0.770788,0.888333,0.825397,0.868240,0.735833,0.796572,0.796572
Size-50,0.779481,0.881333,0.827284,0.863497,0.750667,0.803138,0.803138
Size-60,0.777723,0.880556,0.825951,0.862356,0.748333,0.801309,0.801309
Size-70,0.781118,0.878571,0.826983,0.861262,0.753810,0.803961,0.803961
Size-80,0.775615,0.880000,0.824517,0.861338,0.745417,0.799196,0.799196
Size-90,0.780903,0.884444,0.829455,0.866781,0.751852,0.805236,0.805236


==> KA_figs/crossValidationResult_F7_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.847059,0.960000,0.900000,0.953846,0.826667,0.885714,0.885714
Size-20,0.839939,0.918333,0.877389,0.909926,0.825000,0.865385,0.865385
Size-30,0.861822,0.935556,0.897176,0.929526,0.850000,0.887986,0.887986
Size-40,0.837227,0.925833,0.879304,0.917055,0.820000,0.865816,0.865816
Size-50,0.862586,0.920667,0.890680,0.914939,0.853333,0.883063,0.883063
Size-60,0.851948,0.911111,0.880537,0.904478,0.841667,0.871942,0.871942
Size-70,0.848618,0.920952,0.883307,0.913587,0.835714,0.872917,0.872917
Size-80,0.857981,0.913750,0.884988,0.907754,0.848750,0.877261,0.877261
Size-90,0.848774,0.922963,0.884315,0.915584,0.835556,0.873741,0.873741


==> KA_figs/crossValidationResult_F8_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.750000,0.730000,0.739865,0.737013,0.756667,0.746711,0.746711
Size-20,0.795455,0.700000,0.744681,0.732143,0.820000,0.773585,0.773585
Size-30,0.779661,0.715556,0.746234,0.737166,0.797778,0.766275,0.766275
Size-40,0.792043,0.730000,0.759757,0.749614,0.808333,0.777867,0.777867
Size-50,0.788393,0.742667,0.764847,0.756774,0.800667,0.778102,0.778102
Size-60,0.786013,0.730556,0.757270,0.748313,0.801111,0.773813,0.773813
Size-70,0.792316,0.726667,0.758073,0.747581,0.809524,0.777321,0.777321
Size-80,0.785522,0.727917,0.755623,0.746506,0.801250,0.772910,0.772910
Size-90,0.786088,0.724074,0.753808,0.744250,0.802963,0.772492,0.772492


==> KA_figs/crossValidationResult_F9_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.761610,0.820000,0.789727,0.805054,0.743333,0.772964,0.772964
Size-20,0.772655,0.810000,0.790887,0.800350,0.761667,0.780529,0.780529
Size-30,0.754872,0.817778,0.785067,0.801212,0.734444,0.766377,0.766377
Size-40,0.766326,0.811667,0.788345,0.799823,0.752500,0.775440,0.775440
Size-50,0.755758,0.831333,0.791746,0.812593,0.731333,0.769825,0.769825
Size-60,0.759750,0.811667,0.784851,0.797853,0.743333,0.769629,0.769629
Size-70,0.755844,0.831429,0.791837,0.812698,0.731429,0.769925,0.769925
Size-80,0.762195,0.833333,0.796178,0.816176,0.740000,0.776224,0.776224
Size-90,0.757679,0.822222,0.788632,0.805668,0.737037,0.769826,0.769826


==> KA_figs/testingResult_Cat_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.939239,0.950370,0.944772,0.949775,0.938519,0.944113,0.944113
Size-20,0.945890,0.954167,0.950010,0.953762,0.945417,0.949571,0.949571
Size-30,0.951069,0.953333,0.952200,0.953222,0.950952,0.952086,0.952086
Size-40,0.952278,0.975556,0.963776,0.974943,0.951111,0.962880,0.962880
Size-50,0.955700,0.978000,0.966722,0.977474,0.954667,0.965936,0.965936
Size-60,0.953355,0.970833,0.962015,0.970289,0.952500,0.961312,0.961312
Size-70,0.958196,0.967778,0.962963,0.967452,0.957778,0.962591,0.962591
Size-80,0.960591,0.975000,0.967742,0.974619,0.960000,0.967254,0.967254
Size-90,0.963934,0.980000,0.971901,0.979661,0.963333,0.971429,0.971429


==> KA_figs/testingResult_F10_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.896614,0.912222,0.904351,0.910667,0.894815,0.902671,0.902671
Size-20,0.922297,0.910000,0.916107,0.911184,0.923333,0.917219,0.917219
Size-30,0.929665,0.925238,0.927446,0.925592,0.930000,0.927791,0.927791
Size-40,0.930258,0.941111,0.935653,0.940416,0.929444,0.934898,0.934898
Size-50,0.934970,0.939333,0.937147,0.939049,0.934667,0.936853,0.936853
Size-60,0.945532,0.925833,0.935579,0.927347,0.946667,0.936907,0.936907
Size-70,0.942503,0.928889,0.935646,0.929901,0.943333,0.936569,0.936569
Size-80,0.928571,0.953333,0.940789,0.952055,0.926667,0.939189,0.939189
Size-90,0.956811,0.960000,0.958403,0.959866,0.956667,0.958264,0.958264


==> KA_figs/testingResult_F11_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.789062,0.785556,0.787305,0.786504,0.790000,0.788248,0.788248
Size-20,0.806269,0.771667,0.788588,0.781063,0.814583,0.797471,0.797471
Size-30,0.805720,0.778095,0.791667,0.785451,0.812381,0.798689,0.798689
Size-40,0.771186,0.859444,0.812927,0.841280,0.745000,0.790218,0.790218
Size-50,0.749022,0.893333,0.814837,0.867878,0.700667,0.775360,0.775360
Size-60,0.764917,0.886667,0.821305,0.865213,0.727500,0.790403,0.790403
Size-70,0.775913,0.873333,0.821746,0.855146,0.747778,0.797866,0.797866
Size-80,0.781297,0.863333,0.820269,0.847300,0.758333,0.800352,0.800352
Size-90,0.780702,0.890000,0.831776,0.872093,0.750000,0.806452,0.806452


==> KA_figs/testingResult_F1_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.701987,0.785185,0.741259,0.756303,0.666667,0.708661,0.708661
Size-20,0.705950,0.766250,0.734865,0.744419,0.680833,0.711208,0.711208
Size-30,0.702164,0.788095,0.742652,0.758546,0.665714,0.709105,0.709105
Size-40,0.700500,0.778333,0.737368,0.750625,0.667222,0.706471,0.706471
Size-50,0.704234,0.787333,0.743469,0.758881,0.669333,0.711300,0.711300
Size-60,0.693893,0.785833,0.737007,0.753122,0.653333,0.699688,0.699688
Size-70,0.696762,0.788889,0.739969,0.756722,0.656667,0.703153,0.703153
Size-80,0.705167,0.773333,0.737679,0.749077,0.676667,0.711033,0.711033
Size-90,0.747573,0.770000,0.758621,0.762887,0.740000,0.751269,0.751269


==> KA_figs/testingResult_F2_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.677146,0.622222,0.648523,0.650565,0.703333,0.675921,0.675921
Size-20,0.657214,0.656667,0.656940,0.656953,0.657500,0.657226,0.657226
Size-30,0.660618,0.641429,0.650882,0.651550,0.670476,0.660878,0.660878
Size-40,0.662791,0.633333,0.647727,0.648936,0.677778,0.663043,0.663043
Size-50,0.675497,0.612000,0.642183,0.645338,0.706000,0.674308,0.674308
Size-60,0.661398,0.662500,0.661948,0.661937,0.660833,0.661384,0.661384
Size-70,0.644599,0.616667,0.630324,0.632588,0.660000,0.646003,0.646003
Size-80,0.667864,0.620000,0.643042,0.645412,0.691667,0.667739,0.667739
Size-90,0.665574,0.676667,0.671074,0.671186,0.660000,0.665546,0.665546


==> KA_figs/testingResult_F3_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.730327,0.869630,0.793914,0.838902,0.678889,0.750461,0.750461
Size-20,0.747708,0.849583,0.795397,0.825856,0.713333,0.765482,0.765482
Size-30,0.751363,0.853333,0.799108,0.830303,0.717619,0.769860,0.769860
Size-40,0.757438,0.834444,0.794079,0.815708,0.732778,0.772022,0.772022
Size-50,0.760072,0.842667,0.799241,0.823485,0.734000,0.776172,0.776172
Size-60,0.764571,0.830833,0.796326,0.814781,0.744167,0.777875,0.777875
Size-70,0.748491,0.826667,0.785639,0.806452,0.722222,0.762016,0.762016
Size-80,0.783912,0.828333,0.805511,0.818021,0.771667,0.794168,0.794168
Size-90,0.794702,0.800000,0.797342,0.798658,0.793333,0.795987,0.795987


==> KA_figs/testingResult_F4_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.575297,0.826296,0.678322,0.691853,0.390000,0.498816,0.498816
Size-20,0.585771,0.792500,0.673632,0.679330,0.439583,0.533772,0.533772
Size-30,0.575707,0.823810,0.677767,0.690377,0.392857,0.500759,0.500759
Size-40,0.578779,0.806111,0.673787,0.680695,0.413333,0.514345,0.514345
Size-50,0.586141,0.812000,0.680827,0.694143,0.426667,0.528489,0.528489
Size-60,0.590499,0.818333,0.685994,0.704206,0.432500,0.535880,0.535880
Size-70,0.598063,0.823333,0.692847,0.716578,0.446667,0.550308,0.550308
Size-80,0.575654,0.843333,0.684246,0.707165,0.378333,0.492942,0.492942
Size-90,0.573810,0.803333,0.669444,0.672222,0.403333,0.504167,0.504167


==> KA_figs/testingResult_F5_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.733215,0.610741,0.666397,0.666455,0.777778,0.717826,0.717826
Size-20,0.731350,0.645417,0.685702,0.682699,0.762917,0.720582,0.720582
Size-30,0.721969,0.677619,0.699091,0.696276,0.739048,0.717025,0.717025
Size-40,0.709977,0.680000,0.694665,0.692964,0.722222,0.707291,0.707291
Size-50,0.731689,0.652667,0.689922,0.686522,0.760667,0.721695,0.721695
Size-60,0.714908,0.683333,0.698764,0.696728,0.727500,0.711781,0.711781
Size-70,0.729384,0.697778,0.713231,0.710330,0.741111,0.725394,0.725394
Size-80,0.741652,0.703333,0.721985,0.717908,0.755000,0.735987,0.735987
Size-90,0.702422,0.676667,0.689304,0.688103,0.713333,0.700491,0.700491


==> KA_figs/testingResult_F6_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.774371,0.888519,0.827527,0.869244,0.741111,0.800080,0.800080
Size-20,0.786998,0.857500,0.820738,0.843478,0.767917,0.803926,0.803926
Size-30,0.784569,0.861905,0.821420,0.846804,0.763333,0.802905,0.802905
Size-40,0.784630,0.890556,0.834244,0.873475,0.755556,0.810247,0.810247
Size-50,0.783671,0.876667,0.827565,0.860061,0.758000,0.805811,0.805811
Size-60,0.789751,0.873333,0.829442,0.858341,0.767500,0.810383,0.810383
Size-70,0.781655,0.871111,0.823962,0.854454,0.756667,0.802593,0.802593
Size-80,0.792285,0.890000,0.838305,0.874525,0.766667,0.817052,0.817052
Size-90,0.778462,0.843333,0.809600,0.829091,0.760000,0.793043,0.793043


==> KA_figs/testingResult_F7_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.851711,0.912593,0.881101,0.905864,0.841111,0.872287,0.872287
Size-20,0.858773,0.909583,0.883448,0.903897,0.850417,0.876342,0.876342
Size-30,0.841783,0.917143,0.877849,0.908996,0.827619,0.866401,0.866401
Size-40,0.850716,0.924444,0.886049,0.917275,0.837778,0.875726,0.875726
Size-50,0.838020,0.914000,0.874362,0.905425,0.823333,0.862430,0.862430
Size-60,0.859857,0.905000,0.881851,0.899736,0.852500,0.875481,0.875481
Size-70,0.862032,0.895556,0.878474,0.891329,0.856667,0.873654,0.873654
Size-80,0.842835,0.911667,0.875901,0.903811,0.830000,0.865334,0.865334
Size-90,0.858974,0.893333,0.875817,0.888889,0.853333,0.870748,0.870748


==> KA_figs/testingResult_F8_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.789474,0.722222,0.754352,0.744027,0.807407,0.774423,0.774423
Size-20,0.784234,0.725417,0.753680,0.744574,0.800417,0.771486,0.771486
Size-30,0.770580,0.753333,0.761859,0.758733,0.775714,0.767130,0.767130
Size-40,0.782767,0.716667,0.748260,0.738730,0.801111,0.768657,0.768657
Size-50,0.764216,0.734667,0.749150,0.744544,0.773333,0.758666,0.758666
Size-60,0.783978,0.725833,0.753786,0.744763,0.800000,0.771394,0.771394
Size-70,0.770686,0.724444,0.746850,0.740042,0.784444,0.761597,0.761597
Size-80,0.778777,0.721667,0.749135,0.740683,0.795000,0.766881,0.766881
Size-90,0.790441,0.716667,0.751748,0.740854,0.810000,0.773885,0.773885


==> KA_figs/testingResult_F9_data.csv <==
Data Partition Size,Precision: Natural Images,Recall: Natural Images,F-measure: Natural Images,Precision: Graphics,Recall: Graphics,F-measure: Graphics,Balanced Accuracy
Size-10,0.748011,0.835556,0.789363,0.813758,0.718519,0.763179,0.763179
Size-20,0.758678,0.755833,0.757253,0.756746,0.759583,0.758162,0.758162
Size-30,0.757830,0.818095,0.786810,0.802380,0.738571,0.769154,0.769154
Size-40,0.761099,0.800000,0.780065,0.789227,0.748889,0.768529,0.768529
Size-50,0.764817,0.808667,0.786131,0.797030,0.751333,0.773507,0.773507
Size-60,0.773438,0.825000,0.798387,0.812500,0.758333,0.784483,0.784483
Size-70,0.755996,0.805556,0.779989,0.791914,0.740000,0.765078,0.765078
Size-80,0.765625,0.816667,0.790323,0.803571,0.750000,0.775862,0.775862
Size-90,0.800643,0.830000,0.815057,0.823529,0.793333,0.808149,0.808149

